Atari games and Intel processors

The asynchronous nature of the state-of-the-art reinforcement learning algorithms such as the Asynchronous Advantage Actor-Critic algorithm, makes them exceptionally suitable for CPU computations. However, given the fact that deep reinforcement learning often deals with interpreting visual information, a large part of the train and inference time is spent performing convolutions. In this work we present our results on learning strategies in Atari games using a Convolutional Neural Network, the Math Kernel Library and TensorFlow 0.11rc0 machine learning framework. We also analyze effects of asynchronous computations on the convergence of reinforcement learning algorithms.

==> backward_filter_benchmark.csv <==
input size,kernel size,MKL benchmark (Xeon Phi),MKL benchmark (Xeon),MKL TF (Xeon Phi),MKL TF (Xeon),TF (Xeon Phi),TF (Xeon)
"128,84,84,16","16,32,5,5",8.41,26.70,8.97,29.63,"1,236.98",368.18
"128,40,40,32","32,32,5,5",3.05,10.59,6.33,19.55,343.73,114.72
"128,18,18,32","32,64,5,5",1.55,4.91,2.52,6.07,36.74,28.82
"128,7,7,64","64,64,3,3",0.30,1.17,2.31,3.18,7.38,5.57


==> backward_input_benchmark.csv <==
input size,kernel size,MKL benchmark (Xeon Phi),MKL benchmark (Xeon),MKL TF (Xeon Phi),MKL TF (Xeon),TF (Xeon Phi),TF (Xeon)
"128,84,84,16","16,32,5,5",9.51,21.28,N/A,N/A,N/A,N/A
"128,40,40,32","32,32,5,5",4.01,7.22,11.17,16.99,468.82,112.77
"128,18,18,32","32,64,5,5",1.29,2.12,4.38,4.55,50.09,9.74
"128,7,7,64","64,64,3,3",0.24,0.31,2.14,0.77,4.41,1.22


==> forward_conv_benchmark.csv <==
input size,kernel size,MKL benchmark (Xeon Phi),MKL benchmark (Xeon),MKL TF (Xeon Phi),MKL TF (Xeon),TF (Xeon Phi),TF (Xeon)
"128,84,84,16","16,32,5,5",8.95,23.24,10.03,23.61,90.11,99.74
"128,40,40,32","32,32,5,5",3.82,10.91,4.58,8.76,43.83,33.61
"128,18,18,32","32,64,5,5",1.04,15.01,1.61,2.71,17.20,10.22
"128,7,7,64","64,64,3,3",0.20,7.21,0.88,0.38,3.50,0.79

